Number Parsing at a Gigabyte per Second

With disks and networks providing gigabytes per second, parsing decimal numbers from strings becomes a bottleneck. We consider the problem of parsing decimal numbers to the nearest binary floating-point value. The general problem requires variable-precision arithmetic. However, we need at most 17 digits to represent 64-bit standard floating-point numbers (IEEE 754). Thus we can represent the decimal significand with a single 64-bit word. By combining the significand and precomputed tables, we can compute the nearest floating-point number using as few as one or two 64-bit multiplications. Our implementation can be several times faster than conventional functions present in standard C libraries on modern 64-bit systems (Intel, AMD, ARM and POWER9). Our work is available as open source software used by major systems such as Apache Arrow and Yandex ClickHouse. The Go standard library has adopted a version of our approach.

==> notes.txt <==
https://rapidjson.org/strtod_8h_source.html

Anyhow, you can always cut the input off after 767 digits.
%https://www.exploringbinary.com/maximum-number-of-decimal-digits-in-binary-floating-point-numbers/


On the computation of the reciprocal of floating point expansions using an adapted Newton-Raphson iteration

puzzle: why is 767 ever needed? 
% For double-precision, for example, it may seem like 17 significant digits of a decimal input is enough to convert it correctly, but it’s not; 17 digits only helps you return to the proper double once you’ve determined it.

A decimal to floating-point conversion routine has to consider all input digits up to the maximum, plus one digit for rounding. (Any digits beyond can just be considered “sticky”.) For example, for the input decimal representing 2-1022 +  2-1074 +  2-1075, 1075 digits (768 significant) must be processed.

//  
  280     if (StrtodDiyFp(decimals, dLen, dExp, &result))
  281         return result;
  282  
  283     // Use approximation from StrtodDiyFp and make adjustment with BigInteger comparison
  284     return StrtodBigInteger(result, decimals, dLen, dExp);



[9] T. J. Ypma, “Historical development of the Newton- Raphson method,” SIAM Rev., vol. 37, no. 4, pp. 531–551, Dec. 1995. [Online]. Available: http: //dx.doi.org/10.1137/1037125
[10] M. Cornea, R. A. Golliver, and P. Markstein, “Cor- rectness proofs outline for Newton–Raphson-based floating-point divide and square root algorithms,” in Proceedings of the 14th IEEE Symposium on Com- puter Arithmetic (Adelaide, Australia), Koren and Kornerup, Eds. IEEE Computer Society Press, Los Alamitos, CA, Apr. 1999, pp. 96–105.


  130 // Compute an approximation and see if it is within 1/2 ULP
  131 inline bool StrtodDiyFp(const char* decimals, int dLen, int dExp, double* result) {
  132     uint64_t significand = 0;
  133     int i = 0;   // 2^64 - 1 = 18446744073709551615, 1844674407370955161 = 0x1999999999999999    
  134     for (; i < dLen; i++) {
  135         if (significand  >  RAPIDJSON_UINT64_C2(0x19999999, 0x99999999) ||
  136             (significand == RAPIDJSON_UINT64_C2(0x19999999, 0x99999999) && decimals[i] > '5'))
  137             break;
  138         significand = significand * 10u + static_cast<unsigned>(decimals[i] - '0');
  139     }


We accumulate up to x=0x1999999999999999
because then 10*x + 5 == (1<<64)- 1

Logically, this means that we are dropping off digits...

  140     
  141     if (i < dLen && decimals[i] >= '5') // Rounding
  142         significand++;
  143  
  144     int remaining = dLen - i;
  145     const int kUlpShift = 3;
  146     const int kUlp = 1 << kUlpShift;
  147     int64_t error = (remaining == 0) ? 0 : kUlp / 2;
  148  
  149     DiyFp v(significand, 0);
  150     v = v.Normalize();
  151     error <<= -v.e;
  152  
  153     dExp += remaining;
  154  
  155     int actualExp;
  156     DiyFp cachedPower = GetCachedPower10(dExp, &actualExp);
  157     if (actualExp != dExp) {
  158         static const DiyFp kPow10[] = {
  159             DiyFp(RAPIDJSON_UINT64_C2(0xa0000000, 0x00000000), -60),  // 10^1
  160             DiyFp(RAPIDJSON_UINT64_C2(0xc8000000, 0x00000000), -57),  // 10^2
  161             DiyFp(RAPIDJSON_UINT64_C2(0xfa000000, 0x00000000), -54),  // 10^3
  162             DiyFp(RAPIDJSON_UINT64_C2(0x9c400000, 0x00000000), -50),  // 10^4
  163             DiyFp(RAPIDJSON_UINT64_C2(0xc3500000, 0x00000000), -47),  // 10^5
  164             DiyFp(RAPIDJSON_UINT64_C2(0xf4240000, 0x00000000), -44),  // 10^6
  165             DiyFp(RAPIDJSON_UINT64_C2(0x98968000, 0x00000000), -40)   // 10^7
  166         };
  167         int adjustment = dExp - actualExp;
  168         RAPIDJSON_ASSERT(adjustment >= 1 && adjustment < 8);
  169         v = v * kPow10[adjustment - 1];
  170         if (dLen + adjustment > 19) // has more digits than decimal digits in 64-bit
  171             error += kUlp / 2;
  172     }
  173  
  174     v = v * cachedPower;
  175  
  176     error += kUlp + (error == 0 ? 0 : 1);
  177  
  178     const int oldExp = v.e;
  179     v = v.Normalize();
  180     error <<= oldExp - v.e;
  181  
  182     const int effectiveSignificandSize = Double::EffectiveSignificandSize(64 + v.e);
  183     int precisionSize = 64 - effectiveSignificandSize;
  184     if (precisionSize + kUlpShift >= 64) {
  185         int scaleExp = (precisionSize + kUlpShift) - 63;
  186         v.f >>= scaleExp;
  187         v.e += scaleExp; 
  188         error = (error >> scaleExp) + 1 + kUlp;
  189         precisionSize -= scaleExp;
  190     }
  191  
  192     DiyFp rounded(v.f >> precisionSize, v.e + precisionSize);
  193     const uint64_t precisionBits = (v.f & ((uint64_t(1) << precisionSize) - 1)) * kUlp;
  194     const uint64_t halfWay = (uint64_t(1) << (precisionSize - 1)) * kUlp;
  195     if (precisionBits >= halfWay + static_cast<unsigned>(error)) {
  196         rounded.f++;
  197         if (rounded.f & (DiyFp::kDpHiddenBit << 1)) { // rounding overflows mantissa (issue #340)
  198             rounded.f >>= 1;
  199             rounded.e++;
  200         }
  201     }
  202  
  203     *result = rounded.ToDouble();
  204  
  205     return halfWay - static_cast<unsigned>(error) >= precisionBits || precisionBits >= halfWay + static_cast<unsigned>(error);
  206 }
  207  
  208 inline double StrtodBigInteger(double approx, const char* decimals, int dLen, int dExp) {
  209     RAPIDJSON_ASSERT(dLen >= 0);
  210     const BigInteger dInt(decimals, static_cast<unsigned>(dLen));
  211     Double a(approx);
  212     int cmp = CheckWithinHalfULP(a.Value(), dInt, dExp);
  213     if (cmp < 0)
  214         return a.Value();  // within half ULP
  215     else if (cmp == 0) {
  216         // Round towards even
  217         if (a.Significand() & 1)
  218             return a.NextPositiveDouble();
  219         else
  220             return a.Value();
  221     }
  222     else // adjustment
  223         return a.NextPositiveDouble();
  224 }



https://devblogs.microsoft.com/dotnet/floating-point-parsing-and-formatting-improvements-in-net-core-3-0/

Kupriianova, Olga, Christoph Lauter, and Jean-Michel Muller. "Radix conversion for IEEE754-2008 mixed radix floating-point arithmetic." In 2013 Asilomar Conference on Signals, Systems and Computers, pp. 1134-1138. IEEE, 2013.




Brisebarre, N., Louvet, N., Martin-Dorel, É., Muller, J.M., Panhaleux, A. and Ercegovac, M.D., 2010, July. Implementing decimal floating-point arithmetic through binary: some suggestions. In ASAP 2010-21st IEEE International Conference on Application-specific Systems, Architectures and Processors (pp. 317-320). IEEE.
References:





But anyways, it described the following. Start with a uint64_t mantissa, i, and a uint64_t power of 10, f. the power of 10 may not fit in 64 bits, in which case we just take the most significant 64 bits. we also store a power of 2 to accompany it, indicating how many bits were truncated. Now, let F be the perfectly accurate version of f, which thus has infinite precision, and f is the truncated version. We always round down when truncating, so F = f + e, where e is our error term, and 0 < e < 1 in the scope of this arithmetic. i * F is our desired result. i * F = i * (f + e), so the maximum error from this multiplication is i * e, and 0 < i * e < i. So if i * F + i is equal to i * F (after truncating to 54 bits for our final mantissa) then we know we can use i * F

Then, this is what I found after that, and mentioned in the other Github thing. Although, this second proof is not necessary for what we're doing, since we use strtod, when i is not accurate.

by the way, this can also handle when the other term, i, is not accurate. let I be perfectly accurate i, and I = i + e1. let F be perfectly accurate power of 10/5, and F = f + e2. due to rounding down, 0 < e1, e2 < 1. I * F = (i + e1) * (f + e2) = i * f + i * e2 + f * e1 + e1 * e2. i * e2 + f * e1 + e1 * e2 < i + f + 1. so currently we just add i, in this case we would add i + f + 1
Indeed, it's similar to the moderate path algorithm. I forget why I decided not to use 80-bit doubles, but I remember deciding that it was not the way to go after some testing. By the way, I benchmarked that rust library as well, I can share that code if you want. It turned out to be significantly slower than this implementation as well.






clearest explanation: https://www.exploringbinary.com/correct-decimal-to-floating-point-using-big-integers/

Benchmark there: https://www.reddit.com/r/rust/comments/a6j5j1/making_rust_float_parsing_fast_and_correct/

code is here:
https://github.com/Alexhuszagh/rust-lexical


https://github.com/michaeleisel/strtodComp/blob/master/strtodComp/main.cpp

https://github.com/plokhotnyuk/jsoniter-scala/blob/2e02b3a843896cb7563d4be22d1125fdf7660abd/jsoniter-scala-core/src/main/scala/com/github/plokhotnyuk/jsoniter_scala/core/JsonReader.scala#L1260-L1300

https://www.reddit.com/r/rust/comments/a6j5j1/making_rust_float_parsing_fast_and_correct


https://www.reddit.com/r/rust/comments/a6j5j1/making_rust_float_parsing_fast_and_correct/

https://www.exploringbinary.com/using-integers-to-check-a-floating-point-approximation/

> Parsing integers backwards ought to be faster than forwards, since you can process each digit independently and know the multiplier immediately. (. and e still have to be taken into account here, but I have an idea about that.)

How so?

Typical forward code will look like this...

```
int forward(char * x) {
    int z = 0;
    for(int k = 0; x[k]!=0; k++) {
     z = 10 * z + (x[k] - '0');
    }
    return z;
}
```

This gets compiled on x64 as something like 5 * z (using one fast instruction, lea), then x + 2*y as another fast instruction... so you are basically going at it with two fast instructions (lea) per digit. It is more or less the same under ARM since you can do "add-shift".

How else are you going to do it? A multiply followed by a an addition is no cheaper.

Of course, this is one instruction per cycle with a two cycle latency, but you have extra work to do (subtract '0' from the char value, load the char value, do the loop thing). So it is not at all obviously inefficient. What is more likely to be inefficient are the branch mispredicts.

But even that might be fine: you would expect documents to format floats in a predictible way.

==> rawresults.txt <==

lemire@programming_station-for-lemire:/Users/lemire/CVS/github/simple_fastfloat_benchmark$ ./build/benchmarks/benchmark data/canada.txt 
# parsing random numbers
available models :uniform,one_over_rand32,simple_uniform32,simple_int32,int_e_int,simple_int64,bigint_int_dot_int,big_ints,
model: generate random numbers uniformly in the interval [0.0,1.0]
volume: 100000 floats
volume = 2.09808 MB 
netlib                                  :   210.51 MB/s (+/- 2.6 %)    10.03 Mfloat/s  
doubleconversion                        :   167.35 MB/s (+/- 4.8 %)     7.98 Mfloat/s  
strtod                                  :   153.04 MB/s (+/- 3.2 %)     7.29 Mfloat/s  
abseil                                  :   411.22 MB/s (+/- 18.0 %)    19.60 Mfloat/s  
fastfloat                               :   872.59 MB/s (+/- 11.9 %)    41.59 Mfloat/s  
# You can also provide a filename (with the -f flag): it should contain one string per line corresponding to a number
fast_float::total_multiplications 10000000
fast_float::total_second_multiplications 62600
fast_float::total_numbers 10000000
fast_float::total_fallback 0
fast_float::total_sub 0
fast_float::total_over 0
fast_float::total_strings 10000000
fast_float::total_fastpath 0
lemire@programming_station-for-lemire:/Users/lemire/CVS/github/simple_fastfloat_benchmark$ ./build/benchmarks/benchmark data/mesh.txt 
# parsing random numbers
available models :uniform,one_over_rand32,simple_uniform32,simple_int32,int_e_int,simple_int64,bigint_int_dot_int,big_ints,
model: generate random numbers uniformly in the interval [0.0,1.0]
volume: 100000 floats
volume = 2.09808 MB 
netlib                                  :   209.23 MB/s (+/- 2.6 %)     9.97 Mfloat/s  
doubleconversion                        :   167.36 MB/s (+/- 3.2 %)     7.98 Mfloat/s  
strtod                                  :   153.71 MB/s (+/- 2.3 %)     7.33 Mfloat/s  
abseil                                  :   419.02 MB/s (+/- 2.7 %)    19.97 Mfloat/s  
fastfloat                               :   894.14 MB/s (+/- 7.0 %)    42.62 Mfloat/s  
# You can also provide a filename (with the -f flag): it should contain one string per line corresponding to a number
fast_float::total_multiplications 10000000
fast_float::total_second_multiplications 61400
fast_float::total_numbers 10000000
fast_float::total_fallback 0
fast_float::total_sub 0
fast_float::total_over 0
fast_float::total_strings 10000000
fast_float::total_fastpath 0
lemire@programming_station-for-lemire:/Users/lemire/CVS/github/simple_fastfloat_benchmark$ ./build/benchmarks/benchmark               
# parsing random numbers
available models :uniform,one_over_rand32,simple_uniform32,simple_int32,int_e_int,simple_int64,bigint_int_dot_int,big_ints,
model: generate random numbers uniformly in the interval [0.0,1.0]
volume: 100000 floats
volume = 2.09808 MB 
netlib                                  :   209.49 MB/s (+/- 2.1 %)     9.98 Mfloat/s  
doubleconversion                        :   168.21 MB/s (+/- 2.7 %)     8.02 Mfloat/s  
strtod                                  :   153.37 MB/s (+/- 2.4 %)     7.31 Mfloat/s  
abseil                                  :   417.93 MB/s (+/- 2.3 %)    19.92 Mfloat/s  
fastfloat                               :   886.50 MB/s (+/- 4.6 %)    42.25 Mfloat/s  
# You can also provide a filename (with the -f flag): it should contain one string per line corresponding to a number
fast_float::total_multiplications 10000000
fast_float::total_second_multiplications 59700
fast_float::total_numbers 10000000
fast_float::total_fallback 0
fast_float::total_sub 0
fast_float::total_over 0
fast_float::total_strings 10000000
fast_float::total_fastpath 0
lemire@programming_station-for-lemire:/Users/lemire/CVS/github/simple_fastfloat_benchmark$ ./build/benchmarks/benchmark -f data/mesh.txt 
# read 73019 lines 
volume = 0.536009 MB 
netlib                                  :   255.97 MB/s (+/- 5.1 %)    34.87 Mfloat/s  
doubleconversion                        :   184.36 MB/s (+/- 4.1 %)    25.12 Mfloat/s  
strtod                                  :    96.24 MB/s (+/- 3.5 %)    13.11 Mfloat/s  
abseil                                  :   216.14 MB/s (+/- 5.1 %)    29.44 Mfloat/s  
fastfloat                               :   546.31 MB/s (+/- 5.3 %)    74.42 Mfloat/s  
fast_float::total_multiplications 0
fast_float::total_second_multiplications 0
fast_float::total_numbers 0
fast_float::total_fallback 0
fast_float::total_sub 0
fast_float::total_over 0
fast_float::total_strings 7301900
fast_float::total_fastpath 7301900
lemire@programming_station-for-lemire:/Users/lemire/CVS/github/simple_fastfloat_benchmark$ ./build/benchmarks/benchmark -f data/canada.txt 
# read 111126 lines 
volume = 1.93374 MB 
netlib                                  :   225.98 MB/s (+/- 2.9 %)    12.99 Mfloat/s  
doubleconversion                        :   152.45 MB/s (+/- 2.6 %)     8.76 Mfloat/s  
strtod                                  :   112.25 MB/s (+/- 3.2 %)     6.45 Mfloat/s  
abseil                                  :   375.01 MB/s (+/- 2.8 %)    21.55 Mfloat/s  
fastfloat                               :   714.08 MB/s (+/- 6.6 %)    41.04 Mfloat/s  
fast_float::total_multiplications 10133800
fast_float::total_second_multiplications 66900
fast_float::total_numbers 10133800
fast_float::total_fallback 0
fast_float::total_sub 0
fast_float::total_over 0
fast_float::total_strings 11112600
fast_float::total_fastpath 978800
lemire@programming_station-for-lemire:/Users/lemire/CVS/github/simple_fastfloat_benchmark$ ./build/benchmarks/benchmark 
# parsing random numbers
available models :uniform,one_over_rand32,simple_uniform32,simple_int32,int_e_int,simple_int64,bigint_int_dot_int,big_ints,
model: generate random numbers uniformly in the interval [0.0,1.0]
volume: 100000 floats
volume = 2.09808 MB 
netlib                                  :   211.39 MB/s (+/- 2.5 %)    10.08 Mfloat/s  
doubleconversion                        :   167.12 MB/s (+/- 2.1 %)     7.97 Mfloat/s  
strtod                                  :   153.26 MB/s (+/- 2.1 %)     7.30 Mfloat/s  
abseil                                  :   417.98 MB/s (+/- 3.2 %)    19.92 Mfloat/s  
fastfloat                               :   888.46 MB/s (+/- 5.4 %)    42.35 Mfloat/s  
# You can also provide a filename (with the -f flag): it should contain one string per line corresponding to a number
fast_float::total_multiplications 10000000
fast_float::total_second_multiplications 65700
fast_float::total_numbers 10000000
fast_float::total_fallback 0
fast_float::total_sub 0
fast_float::total_over 0
fast_float::total_strings 10000000
fast_float::total_fastpath 0
lemire@programming_station-for-lemire:/Users/lemire/CVS/github/simple_fastfloat_benchmark$ ./build/benchmarks/benchmark -m simple_int32
# parsing random numbers
available models :uniform,one_over_rand32,simple_uniform32,simple_int32,int_e_int,simple_int64,bigint_int_dot_int,big_ints,
model: rand()
volume: 100000 floats
volume = 0.928837 MB 
netlib                                  :   449.21 MB/s (+/- 3.5 %)    48.36 Mfloat/s  
doubleconversion                        :   192.71 MB/s (+/- 3.0 %)    20.75 Mfloat/s  
strtod                                  :   154.00 MB/s (+/- 2.0 %)    16.58 Mfloat/s  
abseil                                  :   266.13 MB/s (+/- 4.6 %)    28.65 Mfloat/s  
fastfloat                               :   560.52 MB/s (+/- 11.3 %)    60.35 Mfloat/s  
# You can also provide a filename (with the -f flag): it should contain one string per line corresponding to a number
fast_float::total_multiplications 0
fast_float::total_second_multiplications 0
fast_float::total_numbers 0
fast_float::total_fallback 0
fast_float::total_sub 0
fast_float::total_over 0
fast_float::total_strings 10000000
fast_float::total_fastpath 10000000

==> ref.txt <==
https://researcher.watson.ibm.com/researcher/view.php?person=jp-ISHIZAKI

==> repo.txt <==
https://github.com/lemire/fastfloat

https://github.com/lemire/powersoffive\textbf{}

==> vs.txt <==
PS C:\Users\User\github\simple_fastfloat_benchmark> .\build\benchmarks\Release\benchmark.exe -c
# parsing random numbers
available models :uniform,one_over_rand32,simple_uniform32,simple_int32,int_e_int,simple_int64,bigint_int_dot_int,big_ints,
model: generate random numbers uniformly in the interval [0.0,1.0]
concise (using as few digits as possible)
volume: 100000 floats
volume = 1.74247 MB
netlib                                  :   313.84 MB/s (+/- 7.6 %)     55.52 ns/f    18.01 Mfloat/s
doubleconversion                        :   176.38 MB/s (+/- 4.1 %)     98.79 ns/f    10.12 Mfloat/s
strtod                                  :   101.10 MB/s (+/- 2.2 %)    172.36 ns/f     5.80 Mfloat/s
abseil                                  :   266.45 MB/s (+/- 5.0 %)     65.40 ns/f    15.29 Mfloat/s
fastfloat                               :   830.38 MB/s (+/- 11.0 %)     20.98 ns/f    47.66 Mfloat/s
from_chars                              :   125.19 MB/s (+/- 3.8 %)    139.19 ns/f     7.18 Mfloat/s
# You can also provide a filename (with the -f flag): it should contain one string per line corresponding to a number
PS C:\Users\User\github\simple_fastfloat_benchmark> .\build\benchmarks\Release\benchmark.exe -c -m simple_int32
# parsing random numbers
available models :uniform,one_over_rand32,simple_uniform32,simple_int32,int_e_int,simple_int64,bigint_int_dot_int,big_ints,
model: rand()
concise (using as few digits as possible)
volume: 100000 floats
volume = 0.928943 MB
netlib                                  :   445.05 MB/s (+/- 5.6 %)     20.87 ns/f    47.91 Mfloat/s
doubleconversion                        :   169.45 MB/s (+/- 2.1 %)     54.82 ns/f    18.24 Mfloat/s
strtod                                  :   142.73 MB/s (+/- 2.1 %)     65.08 ns/f    15.36 Mfloat/s
abseil                                  :   202.65 MB/s (+/- 3.7 %)     45.84 ns/f    21.82 Mfloat/s
fastfloat                               :   551.01 MB/s (+/- 5.5 %)     16.86 ns/f    59.32 Mfloat/s
from_chars                              :   200.80 MB/s (+/- 3.5 %)     46.26 ns/f    21.62 Mfloat/s
# You can also provide a filename (with the -f flag): it should contain one string per line corresponding to a number
PS C:\Users\User\github\simple_fastfloat_benchmark> .\build\benchmarks\Release\benchmark.exe -c -f .\data\canada.txt
# read 111126 lines
volume = 1.93374 MB
netlib                                  :   348.30 MB/s (+/- 6.4 %)     49.96 ns/f    20.02 Mfloat/s
doubleconversion                        :   175.11 MB/s (+/- 3.4 %)     99.37 ns/f    10.06 Mfloat/s
strtod                                  :   103.64 MB/s (+/- 1.9 %)    167.91 ns/f     5.96 Mfloat/s
abseil                                  :   275.44 MB/s (+/- 5.4 %)     63.18 ns/f    15.83 Mfloat/s
fastfloat                               :   646.56 MB/s (+/- 8.1 %)     26.91 ns/f    37.16 Mfloat/s
from_chars                              :   117.23 MB/s (+/- 3.6 %)    148.43 ns/f     6.74 Mfloat/s

 MB/s (+/- 3.6 %)    148.43 ns/f     6.74 Mfloat/s
PS C:\Users\User\github\simple_fastfloat_benchmark> cl  
Microsoft (R) C/C++ Optimizing Compiler Version 19.26.28806 for x64
Copyright (C) Microsoft Corporation.  All rights reserved.

usage: cl [ option... ] filename... [ /link linkoption... ]
